A complete one-loop calculation of electroweak supersymmetric effects in $t$-channel single top production at LHC

We have computed the complete one-loop electroweak effects in the MSSM for single top (and single antitop) production in the $t$-channel at hadron colliders, generalizing a previous analysis performed for the dominant $dt$ final state and fully including QED effects. The results are quite similar for all processes. The overall Standard Model one-loop effect is small, of the few percent size. This is due to a compensation of weak and QED contributions that are of opposite sign. The genuine SUSY contribution is generally quite modest in the mSUGRA scenario. The experimental observables would therefore only practically depend, in this framework, on the CKM $Wtb$ coupling.

==> elenco.figure.txt <==
1	direct+crossed
2	metodi+diff
3	SM_PT_LO + sm_pt_per
4	sm_im_lo + sm_im_per
5	sm_pc_lo + sm_pc_per
6	sm_ic_lo + sm_ic_per
7	S1_PT_LO + S1_PT_Per + S1_PT_PerE + S1_PT_PerQ
8	S1_IM_LO + S1_IM_Per + S1_IM_PerE + S1_IM_PerQ
9	S1_PC_Lo + S1_PC_Per + S1_PC_PerE + S1_PC_PerQ
10	S1_IC_LO + S1_IC_Per + S1_IC_PerE + S1_IC_PerQ
11	S6_PT_LO + S6_PT_Per + S6_PT_PerE + S6_PT_PerQ
12	S6_IM_LO + S6_IM_Per + S6_IM_PerE + S6_IM_PerQ
13	S6_PC_Lo + S6_PC_Per + S6_PC_PerE + S6_PC_PerQ
14	S6_IC_LO + S6_IC_Per + S6_IC_PerE + S6_IC_PerQ
15	pttop + minv




